LEVA: Using Large Language Models to Enhance Visual Analytics

Visual analytics supports data analysis tasks within complex domain problems. However, due to the richness of data types, visual designs, and interaction designs, users need to recall and process a significant amount of information when they visually analyze data. These challenges emphasize the need for more intelligent visual analytics methods. Large language models have demonstrated the ability to interpret various forms of textual data, offering the potential to facilitate intelligent support for visual analytics. We propose LEVA, a framework that uses large language models to enhance users' VA workflows at multiple stages: onboarding, exploration, and summarization. To support onboarding, we use large language models to interpret visualization designs and view relationships based on system specifications. For exploration, we use large language models to recommend insights based on the analysis of system status and data to facilitate mixed-initiative exploration. For summarization, we present a selective reporting strategy to retrace analysis history through a stream visualization and generate insight reports with the help of large language models. We demonstrate how LEVA can be integrated into existing visual analytics systems. Two usage scenarios and a user study suggest that LEVA effectively aids users in conducting visual analytics.

==> assets/codes/functions.json <==
{
  "name": "summarize_events",
  "description": "The events in top 2 risk-level regions during a given time period",
},
{
  "name": "summarize_story",
  "description": "The events of the given keyword along the period"
},
{
  "name": "find_related_messages",
  "description": "The related messages in a time series dataset for each event",
},
{
  "name": "find_related_nodes",
  "description": "The related nodes in a graph for a given events list",
},
{
  "name": "interpret_subgraph",
  "description": "The data meaning of subgraph according to the original text and subgraph data"
}

==> assets/codes/unused/specification-vast.json <==
{
  "systemInfo": {"systemName": "Social media event analysis system", "viewNumber": 5},
  "viewInfo": {
    "viewStyleInfo": [
      {
        "viewName": "Timeline",
        "layers": [
            "markType": "area",
            "encoding": {"x": ["datetime"], "y": ["frequency of microblogs", "frequency of call center data"], "color": "message type"]"}
        ]
      },
      {
        "viewName": "Risk Map",
        "layers": [
          {"markType": "hexagon", "encoding": {"x": ["Latitude"], "y": ["Longitude"], "color": "Risk Level", "lod": "Risk Level"}, "tooltip": ["Risk Level", "Messages"]},
          {"markType": "square", "encoding": {"x": ["Latitude"], "y": ["Longitude"], "color": "Importance Level"}, "tooltip": ["Importance Level", "Important Location"]},
          {"markType": "point", "encoding": {"x": ["Latitude"], "y": ["Longitude"], "color": "mbdata frequency"}},
          {"markType": "point", "encoding": {"x": ["Latitude"], "y": ["Longitude"], "color": "ccdata frequency"}}
        ]
      },
      {
        "viewName": "Graph",
        "layers": [
          {"markType": "circle", "encoding": {"nodes": "node ID", "color": ["group"], "size": "degree"}},
          {"markType": "line", "encoding": {"source": "node ID", "target": "node ID", "size": "co-occurrence"}}
        ]
      },
      {
        "viewName": "Message",
        "layers": [
            "markType": "text",
            "encoding": {
              {"title": "time"}, {"content": "message"}
            }
        ]
      },
      {
        "viewName": "Keyword",
        "layers": [
            "markType": "text",
            "encoding": {"size": "frequency", "color": "frequency"}
        ]
    ]
  },
  "viewCoordinationInfo": [
    {
      "sourceViewName": "Timeline",
      "targetViewName": ["Risk Map", "Graph", "Messages", "Keyword"],
      "coordinationType": "filter",
      "interaction": {"type": "click"}
    },
    {
      "sourceViewName": "Keyword",
      "targetViewName": ["Timeline"],
      "coordinationType": "filter",
      "interaction": {
        "type": "click",
        "effect": {
          "action": "addCategory",
          "targetView": "Timeline",
          "category": "event",
          "changeby": "dropdown"
        }
      }
    }
  ]
}

==> assets/codes/unused/specification.json <==
{
  "systemInfo": {
    "systemName": "Superstore system", "viewNumber": 9
  },
  "viewsInfo": {
    "viewStyleInfo": [
      {
        "viewName": "Sales | By Category",
        "layers":[
            "markType": "Bar",
            "encoding": {
              "x": ["AGG(Metric Swap Calc (CY))", "AGG(Metric Swap Calc (PY))"],
              "y": ["Category"]
            }
        ]
      },
      {
        "viewName": "Sales | By Manufacturer",
        "layers":[
            "markType": "Bar",
            "encoding": {
              "x": ["Manufacturer"],
              "y": ["AGG(Metric Swap Calc (CY))"]
            }
        ]
      },
      {
        "viewName": "Sales | By Segment",
        "layers":[
        "markType": "Bar",
            "encoding": {
              "x": ["AGG(Metric Swap Calc (CY))", "AGG(Metric Swap Calc (PY))"],
              "y": ["Segment"]
            }
        ]
      },
      {
        "viewName": "Sales | By State",
        "layers":[
            "markType": "circle",
            "encoding": {
              "x": ["AGG(Metric Swap Calc (CY))"],
              "y": ["State/Province"],
              "size": ["AGG(Metric Swap Calc (CY))"],
              "lod": "State/Province"
            }
        ]
      },
      {
        "viewName": "Sales | By Sub-Category",
        "layers":[
            "markType": "Bar",
            "encoding": {
              "x": ["Sub-Category"],
              "y": ["AGG(Metric Swap Calc (CY))", "AGG(Metric Swap Calc (PY))"]
            }
        ]
      },
      {
        "viewName": "Profit KPI (Line)",
        "layers":[
        "markType": "Line",
        "encoding": {
          "x": "Profit", "y": "MONTH(Order Date)"}
        ]
      },
      {
        "viewName": "Sales KPI (Line)",
        "layers":[
        "markType": "Line",
        "encoding": {"x": "Sales", "y": "MONTH(Order Date)"}
        ]
      },
      {
        "viewName": "Total Orders KPI (Area)",
         "layers":[
        "markType": "Automatic",
        "encoding": {"x": "CNTD(Order ID)", "y": "MONTH(Order Date)"}
        ]
      },
      {
        "viewName": "Total Customers KPI (Area)",
         "layers":[
        "markType": "Automatic",
        "encoding": {"x": "CNTD(Customer Name)", "y": "MONTH(Order Date)"}
        ]
      }
    ]
  },
    "viewCoordinationInfo": [
    {
      "sourceViewName": "Sales | By State",
      "targetViewName": [
        "Sales | By Manufacturer",
        "Sales | By Segment",
        "Sales | By Sub-Category",
        "Sales | By Category",
        "Profit KPI (Line)",
        "Sales KPI (Line)",
        "Total Orders KPI (Area)",
        "Total Customers KPI (Area)"
      ],
      "coordinationType": "filter",
      "interaction": {"type": "click"}
    },
    {
      "sourceViewName": "Sales | By Segment",
      "targetViewName": [
        "Sales | By Manufacturer",
        "Sales | By Sub-Category",
        "Sales | By Category",
        "Sales | By State",
        "Profit KPI (Line)",
        "Sales KPI (Line)",
        "Total Orders KPI (Area)",
        "Total Customers KPI (Area)"
      ],
      "coordinationType": "filter",
      "interaction": {"type": "click"}
    },
    {
      "sourceViewName": "Sales | By Category",
      "targetViewName": [
        "Sales | By Manufacturer",
        "Sales | By Segment",
        "Sales | By Sub-Category",
        "Sales | By State",
        "Profit KPI (Line)",
        "Sales KPI (Line)",
        "Total Orders KPI (Area)",
        "Total Customers KPI (Area)"
      ],
      "coordinationType": "filter",
      "interaction": {"type": "click"}
    },
    {
      "sourceViewName": "Sales | By Sub-Category",
      "targetViewName": [
        "Sales | By Manufacturer",
        "Sales | By Segment",
        "Sales | By Category",
        "Sales | By State",
        "Profit KPI (Line)",
        "Sales KPI (Line)",
        "Total Orders KPI (Area)",
        "Total Customers KPI (Area)"
      ],
      "coordinationType": "filter",
      "interaction": {"type": "click"}
    },
    {
      "sourceViewName": "Sales | By Manufacturer",
      "targetViewName": [
        "Sales | By Segment",
        "Sales | By Sub-Category",
        "Sales | By Category",
        "Sales | By State",
        "Profit KPI (Line)",
        "Sales KPI (Line)",
        "Total Orders KPI (Area)",
        "Total Customers KPI (Area)"
      ],
      "coordinationType": "filter",
      "interaction": {"type": "click"}
    }
  ]
}
